Stuttering Conway Sequences Are Still Conway Sequences

A look-and-say sequence is obtained iteratively by reading off the digits of the current value, grouping identical digits together: starting with 1, the sequence reads: 1, 11, 21, 1211, 111221, 312211, etc. (OEIS A005150). Starting with any digit $d \neq 1$ gives Conway's sequence: $d$, $1d$, $111d$, $311d$, $13211d$, etc. (OEIS A006715). Conway popularised these sequences and studied some of their properties. In this paper we consider a variant subbed "look-and-say again" where digits are repeated twice. We prove that the look-and-say again sequence contains only the digits $1, 2, 4, 6, d$, where $d$ represents the starting digit. Such sequences decompose and the ratio of successive lengths converges to Conway's constant. In fact, these properties result from a commuting diagram between look-and-say again sequences and "classical" look-and-say sequences. Similar results apply to the "look-and-say three times" sequence.

==> ratios.dat <==
i   r1  r2  r3
0 4.0 4.0 4.0
1 1.0 2.0 2.0
2 2.0 1.5 2.0
3 2.0 1.3333333333333333 1.0
4 1.0 1.5 1.5
5 1.5 1.3333333333333333 1.6666666666666667
6 1.6666666666666667 1.25 1.2
7 1.2 1.2 1.1666666666666667
8 1.1666666666666667 1.5 1.5714285714285714
9 1.5714285714285714 1.2777777777777777 1.1818181818181819
10 1.1818181818181819 1.2173913043478262 1.1538461538461537
11 1.1538461538461537 1.3928571428571428 1.4666666666666666
12 1.4666666666666666 1.3076923076923077 1.2727272727272727
13 1.2727272727272727 1.2941176470588236 1.25
14 1.25 1.3333333333333333 1.4
15 1.4 1.3181818181818181 1.3265306122448979
16 1.3265306122448979 1.2758620689655173 1.2461538461538462
17 1.2461538461538462 1.3243243243243243 1.3333333333333333
18 1.3333333333333333 1.3214285714285714 1.3518518518518519
19 1.3518518518518519 1.274131274131274 1.226027397260274
20 1.226027397260274 1.3303030303030303 1.312849162011173
21 1.312849162011173 1.316628701594533 1.3361702127659574
22 1.3361702127659574 1.2716262975778547 1.2611464968152866
23 1.2611464968152866 1.3292517006802722 1.3257575757575757
24 1.3257575757575757 1.3132036847492323 1.318095238095238
25 1.318095238095238 1.2969602494154326 1.2919075144508672
26 1.2919075144508672 1.3058894230769231 1.3053691275167785
27 1.3053691275167785 1.3064887252646111 1.3161953727506426
28 1.3161953727506426 1.3004579077139837 1.2936197916666667
29 1.2936197916666667 1.3033586132177681 1.2989431303472572
30 1.2989431303472572 1.3083956774729841 1.3142192948469587
31 1.3142192948469587 1.3001905972045744 1.2951061320754718
32 1.2951061320754718 1.302101148301979 1.2997951286137037
33 1.2997951286137037 1.3076273571629609 1.312784588441331
34 1.312784588441331 1.3006887645286267 1.2996264674493063

